Towards a Scalable Hierarchical High-order CFD Solver

Development of highly scalable and robust algorithms for large-scale CFD simulations has been identified as one of the key ingredients to achieve NASA's CFD Vision 2030 goals. In order to improve simulation capability and to effectively leverage new high-performance computing hardware, the most computationally intensive parts of CFD solution algorithms -- namely, linear solvers and preconditioners -- need to achieve asymptotic behavior on massively parallel and heterogeneous architectures and preserve convergence rates as the meshes are refined further. In this work, we present a scalable high-order implicit Discontinuous Galerkin solver from the SU2 framework using a promising preconditioning technique based on algebraic sparsified nested dissection algorithm with low-rank approximations, and communication-avoiding Krylov subspace methods to enable scalability with very large processor counts. The overall approach is tested on a canonical 2D NACA0012 test case of increasing size to demonstrate its scalability on multiple processing cores. Both the preconditioner and the linear solver are shown to exhibit near-linear weak scaling up to 2,048 cores with no significant degradation of the convergence rate.

==> data/cagmres.dat <==
0 3.04616 3.6225943 2.343335 0.0800057 0.00102383 49.940875
1 3.20079687 3.56624836 2.2925675 0.12133914 0.00075057 72.68434375 
2 3.21585313 3.58400358 2.30327172 0.34914814 0.00066573 88.61497812

==> data/convergence_1.dat <==
0 0.0
1 -0.8358630000000007
2 -1.1770810000000003
3 -1.5327929999999999
4 -1.5797360000000005
5 -1.7352500000000006
6 -1.822661
7 -1.923407
8 -2.1292560000000007
9 -2.3194410000000003
10 -2.4073480000000007
11 -3.383783000000001
12 -2.7102970000000006
13 -3.9035390000000003
14 -4.658631
15 -6.671951
16 -8.963855
17 -10.998941


==> data/convergence_2.dat <==
0 0.0
1 -0.7340970000000002
2 -1.091214
3 -1.4503110000000001
4 -1.6824000000000003
5 -1.746524
6 -1.820118
7 -1.8917590000000004
8 -1.9777129999999996
9 -2.0345069999999996
10 -2.1727990000000004
11 -2.4004820000000002
12 -2.551477
13 -2.461951
14 -2.968908
15 -2.8687580000000006
16 -3.146838
17 -3.607131999999999
18 -4.636197999999999
19 -5.7192549999999995
20 -7.74961
21 -10.822873000000001


==> data/convergence_3.dat <==
0 0.0
1 -0.669702
2 -1.0236240000000008
3 -1.3399790000000005
4 -1.6146710000000004
5 -1.6898230000000005
6 -1.8474780000000006
7 -1.934139
8 -1.9459110000000006
9 -2.010161
10 -2.0512250000000005
11 -2.1171130000000007
12 -2.15719
13 -2.247928000000001
14 -2.375529000000001
15 -2.608511000000001
16 -2.897018
17 -2.4832050000000008
18 -2.977912000000001
19 -3.5745949999999995
20 -2.8757159999999997
21 -3.770544
22 -4.019138000000001
23 -5.423793000000001
24 -6.3229239999999995
25 -8.958728


==> data/convergence_4.dat <==
0 0.0
1 -0.6354559999999996
2 -0.9581140000000001
3 -1.2788899999999996
4 -1.527463
5 -1.379086
6 -1.0569049999999995
7 -1.350613
8 -2.023865999999999
9 -1.9115320000000002
10 -2.1366570000000005
11 -2.0498710000000004
12 -2.1784050000000006
13 -2.1181899999999994
14 -2.2274850000000006
15 -2.2044349999999993
16 -2.294244
17 -2.2893370000000006
18 -2.383176999999999
19 -2.4349560000000006
20 -2.588031
21 -2.7676600000000002
22 -3.0847640000000007
23 -2.665653
24 -3.0092120000000007
25 -2.923965
26 -3.690378999999999
27 -2.904381999999999
28 -3.746282
29 -3.6621359999999994
30 -4.727016
31 -5.263464
32 -6.685908
33 -9.021139000000002


==> data/convergence_5.dat <==
0 0.0
1 -0.4488299999999992
2 -0.7108489999999996
3 -0.9807969999999999
4 -1.2825759999999997
5 -1.5796529999999995
6 -1.8882709999999996
7 -2.042249
8 -2.210189999999999
9 -2.3468029999999995
10 -2.3809489999999993
11 -2.388857999999999
12 -2.4941579999999988
13 -2.611592
14 -2.625817999999999
15 -2.566269
16 -2.6487160000000003
17 -2.942508
18 -3.139932
19 -2.997750999999999
20 -3.109228999999999
21 -3.4855149999999995
22 -3.5099549999999997
23 -3.3775519999999997
24 -4.049059
25 -4.5291809999999995
26 -4.929413
27 -5.760023
28 -6.888061
29 -8.577491


==> data/gmres.dat <==
0 2.9905 6.42229594 8.49366250e-05 0.33408351 47.9635
1 3.00295781 6.40342 7.04079969e-05 0.62908948 67.84110938
2 3.59661992 6.46701689 6.42612500e-05 4.75442484 87.05644531

==> data/naca_plu_all_tol1e-3_gmres1e-3.dat <==
 step field1 my_rank field2 nranks field3 n_threads field4 scaling field5 geo field6 use_coords_ij field7 N field8 nlevels field9 skip field10 tol field11 tpart field12 tfact field13 gmres_steps field14 gmres_maxsteps field15 gmres_tol field16 tgmres field17
 0 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.392422e+01 tfact 4.183475e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 5.481219e-01
 1 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.353189e+01 tfact 4.154351e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 5.884771e-01
 2 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.328430e+01 tfact 4.667523e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.934531e-01
 3 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.406663e+01 tfact 4.571676e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 7.345428e-01
 4 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.380793e+01 tfact 4.716986e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 7.576461e-01
 5 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.363129e+01 tfact 4.629684e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.595120e-01
 6 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.372718e+01 tfact 4.634436e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.853902e-01
 7 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.363881e+01 tfact 4.707153e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.675701e-01
 8 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.409804e+01 tfact 4.717917e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 7.595091e-01
 9 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.361863e+01 tfact 4.739881e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.844659e-01
 10 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.359959e+01 tfact 4.674501e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.454192e-01
 11 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.340800e+01 tfact 4.701773e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.926091e-01
 12 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.349473e+01 tfact 4.759489e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.425660e-01
 13 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.354774e+01 tfact 4.651262e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.651349e-01
 14 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.341041e+01 tfact 5.210757e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 7.483680e-01
 15 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.364465e+01 tfact 4.779285e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 7.302201e-01
 16 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.356535e+01 tfact 4.717090e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.815422e-01
 17 my_rank 0 nranks 1 n_threads 8 scaling PLU geo 1 use_coords_ij 1 N 262144 nlevels 10 skip 2 tol 1.000000e-03 tpart 1.423841e+01 tfact 4.790012e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.817300e-01
 0 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.279406e+01 tfact 7.306626e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.735778e+00
 1 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.220870e+01 tfact 7.354539e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.883015e+00
 2 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.190659e+01 tfact 8.216771e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.027533e+00
 3 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.202869e+01 tfact 8.527200e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.316442e+00
 4 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.219601e+01 tfact 8.114158e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.944703e+00
 5 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.215046e+01 tfact 8.658611e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.958277e+00
 6 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.206981e+01 tfact 8.626203e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.124728e+00
 7 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.207559e+01 tfact 8.225317e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.736149e+00
 8 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.200562e+01 tfact 8.551480e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.537266e+00
 9 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.201645e+01 tfact 8.665687e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.654340e+00
 10 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.197082e+01 tfact 8.848050e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.863961e+00
 11 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.233501e+01 tfact 9.296270e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.783648e+00
 12 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.209895e+01 tfact 8.692171e+00 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.166860e+00
 13 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.232609e+01 tfact 8.539512e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.574224e+00
 14 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.215516e+01 tfact 8.699982e+00 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.237484e+00
 15 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.250581e+01 tfact 8.727321e+00 gmres_steps 5 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 4.450631e+00
 16 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.208855e+01 tfact 8.222939e+00 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.773343e+00
 17 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.206054e+01 tfact 8.458777e+00 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.396554e+00
 18 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.214692e+01 tfact 8.945423e+00 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.372967e+00
 19 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.267749e+01 tfact 8.711991e+00 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.980583e+00
 20 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.240163e+01 tfact 8.123969e+00 gmres_steps 6 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 5.309647e+00
 21 my_rank 0 nranks 2 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 1048576 nlevels 12 skip 2 tol 1.000000e-03 tpart 3.214606e+01 tfact 8.175818e+00 gmres_steps 5 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 4.496059e+00
 0 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.937398e+01 tfact 9.385645e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.456609e+00
 1 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.864567e+01 tfact 8.975661e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.116502e+00
 2 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.885040e+01 tfact 9.867911e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.236456e+00
 3 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.892034e+01 tfact 1.006670e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.363195e+00
 4 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.839198e+01 tfact 9.950377e+00 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.039511e+00
 5 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.881003e+01 tfact 1.115457e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.081645e+00
 6 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.829504e+01 tfact 1.074951e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.143183e+00
 7 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.892262e+01 tfact 1.043076e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.113599e+00
 8 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.858645e+01 tfact 1.106503e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.197377e+00
 9 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.884530e+01 tfact 1.140399e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.074073e+00
 10 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.880895e+01 tfact 1.069119e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.112186e+00
 11 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.886052e+01 tfact 1.150431e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.141510e+00
 12 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.913089e+01 tfact 1.042352e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.141442e+00
 13 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.869226e+01 tfact 1.049206e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.035330e+00
 14 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.837753e+01 tfact 1.048424e+01 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.852158e+00
 15 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.890653e+01 tfact 1.094623e+01 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.960857e+00
 16 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.899510e+01 tfact 1.104787e+01 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.756494e+00
 17 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.819801e+01 tfact 1.101969e+01 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 4.443037e+00
 18 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.887431e+01 tfact 1.085788e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.964978e+00
 19 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.835527e+01 tfact 1.040135e+01 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 4.441300e+00
 20 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.923634e+01 tfact 1.103093e+01 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.718873e+00
 21 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.937397e+01 tfact 1.022522e+01 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 4.438087e+00
 22 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.928861e+01 tfact 1.066191e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.075818e+00
 23 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.884053e+01 tfact 1.035123e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.034047e+00
 24 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.872881e+01 tfact 1.061665e+01 gmres_steps 5 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 5.290760e+00
 25 my_rank 0 nranks 8 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 4194304 nlevels 14 skip 2 tol 1.000000e-03 tpart 3.893189e+01 tfact 1.076111e+01 gmres_steps 5 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 5.283449e+00
 0 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.802457e+01 tfact 1.041540e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.568024e+00
 1 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.751136e+01 tfact 1.084613e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.772014e+00
 2 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.721445e+01 tfact 1.170400e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.606297e+00
 3 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.791184e+01 tfact 1.138773e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.819811e+00
 4 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.815937e+01 tfact 1.190257e+01 gmres_steps 6 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.476781e+00
 5 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.681635e+01 tfact 1.247503e+01 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 4.930738e+00
 6 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.740357e+01 tfact 1.240251e+01 gmres_steps 8 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.052806e+00
 7 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.736900e+01 tfact 1.180018e+01 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 5.127294e+00
 8 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.751086e+01 tfact 1.219279e+01 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.925751e+00
 9 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.751460e+01 tfact 1.200344e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.547028e+00
 10 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.803782e+01 tfact 1.260853e+01 gmres_steps 11 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.054707e+01
 11 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.768671e+01 tfact 1.233902e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.547569e+00
 12 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.748262e+01 tfact 1.203495e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.397424e+00
 13 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.738326e+01 tfact 1.271117e+01 gmres_steps 11 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.052404e+01
 14 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.792052e+01 tfact 1.205696e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.312101e+00
 15 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.653948e+01 tfact 1.284638e+01 gmres_steps 12 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.097101e+01
 16 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.811836e+01 tfact 1.221250e+01 gmres_steps 13 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.199785e+01
 17 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.783933e+01 tfact 1.263448e+01 gmres_steps 8 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.050851e+00
 18 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.689105e+01 tfact 1.223792e+01 gmres_steps 11 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.036289e+01
 19 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.763234e+01 tfact 1.238399e+01 gmres_steps 14 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.237805e+01
 20 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.699020e+01 tfact 1.280690e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.396796e+00
 21 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.667773e+01 tfact 1.258784e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.637001e+00
 22 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.699224e+01 tfact 1.256606e+01 gmres_steps 11 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.022904e+01
 23 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.860620e+01 tfact 1.228696e+01 gmres_steps 14 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.276852e+01
 24 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.711334e+01 tfact 1.271988e+01 gmres_steps 7 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 7.223619e+00
 25 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.729078e+01 tfact 1.281452e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.043710e+00
 26 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.742492e+01 tfact 1.237752e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.708795e+00
 27 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.787937e+01 tfact 1.264954e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.740468e+00
 28 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.800098e+01 tfact 1.283296e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.412970e+00
 29 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.804114e+01 tfact 1.262732e+01 gmres_steps 6 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.393418e+00
 30 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.868728e+01 tfact 1.255074e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.751523e+00
 31 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.828707e+01 tfact 1.250163e+01 gmres_steps 13 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.185880e+01
 32 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.893407e+01 tfact 1.247656e+01 gmres_steps 13 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.191521e+01
 33 my_rank 0 nranks 32 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 16777216 nlevels 16 skip 2 tol 1.000000e-03 tpart 4.950922e+01 tfact 1.260300e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.631744e+00
 0 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.717967e+01 tfact 9.209648e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.974714e+00
 1 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.548502e+01 tfact 9.479430e+00 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.285210e+00
 2 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.555248e+01 tfact 1.035960e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.286738e+00
 3 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.597554e+01 tfact 1.249346e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.997634e+00
 4 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.535696e+01 tfact 1.356487e+01 gmres_steps 1 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 3.194955e+00
 5 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.571814e+01 tfact 1.654323e+01 gmres_steps 2 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 4.278227e+00
 6 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.567747e+01 tfact 1.704899e+01 gmres_steps 4 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 6.327229e+00
 7 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.538280e+01 tfact 1.820452e+01 gmres_steps 3 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 5.558248e+00
 8 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.532120e+01 tfact 1.817052e+01 gmres_steps 6 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.419677e+00
 9 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.598987e+01 tfact 1.926788e+01 gmres_steps 5 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 7.574202e+00
 10 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.622976e+01 tfact 1.889690e+01 gmres_steps 6 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.451219e+00
 11 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.552123e+01 tfact 1.905120e+01 gmres_steps 6 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 8.377036e+00
 12 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.669076e+01 tfact 1.936530e+01 gmres_steps 8 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.033732e+01
 13 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.581716e+01 tfact 1.930856e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.123258e+01
 14 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.594429e+01 tfact 1.911856e+01 gmres_steps 7 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.505516e+00
 15 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.566963e+01 tfact 1.866699e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.192533e+01
 16 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.600061e+01 tfact 1.898857e+01 gmres_steps 8 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.055022e+01
 17 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.608546e+01 tfact 1.911019e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.187514e+01
 18 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.601113e+01 tfact 1.995232e+01 gmres_steps 8 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.172663e+01
 19 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.664214e+01 tfact 1.948514e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.228259e+01
 20 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.560773e+01 tfact 1.883140e+01 gmres_steps 7 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 9.797024e+00
 21 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.668311e+01 tfact 1.967551e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.343465e+01
 22 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.660226e+01 tfact 1.949011e+01 gmres_steps 9 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.170035e+01
 23 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.570532e+01 tfact 1.947676e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.296222e+01
 24 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.579052e+01 tfact 1.921154e+01 gmres_steps 10 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.285242e+01
 25 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.753078e+01 tfact 1.970268e+01 gmres_steps 14 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.679749e+01
 26 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.685349e+01 tfact 1.956035e+01 gmres_steps 18 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.104016e+01
 27 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.830565e+01 tfact 2.030209e+01 gmres_steps 13 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.604815e+01
 28 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.724250e+01 tfact 1.934999e+01 gmres_steps 17 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 1.996110e+01
 29 my_rank 0 nranks 128 n_threads 16 scaling PLU geo 1 use_coords_ij 1 N 67108864 nlevels 18 skip 2 tol 1.000000e-03 tpart 5.698715e+01 tfact 1.914297e+01 gmres_steps 20 gmres_maxsteps 200 gmres_tol 1.000000e-03 tgmres 2.248798e+01

==> data/naca_ranks_16M_tol1e-3_PLU.dat <==
lvl min max average
2   112 256 175
3   59 205 148
4   42 325 164
5   70 319 181
6   47 424 206
7   85 483 229
8   51 528 259
9   124 533 284
10  0 561 299
11  0 616 316
12  0 624 373
13  0 257 207
14  0 159 159

==> data/naca_ranks_1M_tol1e-3_PLU.dat <==
lvl min max average
2   112 256 175
3   75 200 146
4   45 264 158
5   99 249 172
6   54 296 182
7   125 322 193
8   122 346 245
9   111 270 175
10  0 120 120

==> data/naca_ranks_250k_tol1e-3_PLU.dat <==
lvl min max average
2   112 256 174
3   86 193 143
4   50 223 146
5   117 230 157
6   117 269 207
7   107 267 185
8   192 192 192

==> data/naca_ranks_4M_tol1e-3_PLU.dat <==
lvl min max average
2   112 256 175
3   65 204 147
4   40 296 162
5   76 299 178
6   47 353 198
7   117 358 218
8   40 385 231
9   101 457 247
10  0 444 303
11  0 242 196
12  0 212 212

==> data/naca_ranks_67M_tol1e-3_PLU.dat <==
lvl min max average
2   112 256 175
3   39 236 157
4   29 398 178
5   50 426 191
6   32 649 224
7   69 664 238
8   36 888 287
9   99 807 299
10  0 1021 358
11  0 791 348
12  0 959 388
13  0 907 317
14  0 659 303
15  0 231 173
16  0 142 142

==> data/ortho_error_CGS1noshift.dat <==
0 2.869336e-14
1 3.643742e-14
2 3.972738e-14
3 7.088364e-14
4 5.96229e-14
5 8.274623e-14
6 1.314918e-13
7 1.910701e-13
8 1.874873e-13
9 5.744162e-13
10 1.941231e-13
11 2.008214e-13
12 1.776274e-13
13 1.828443e-13
14 2.147135e-13
15 2.282172e-13
16 2.236103e-13
17 8.482953e-13
18 2.611651e-13
19 2.460468e-13
20 2.952051e-13
21 2.788261e-13
22 2.936351e-13
23 3.814619e-13
24 3.339795e-13


==> data/ortho_error_CGS1noshift_linear.dat <==
0   -13.5422
1   -13.4385
2   -13.4009
3   -13.1495
4   -13.2246
5   -13.0823
6   -12.8811
7   -12.7188
8   -12.7270
9   -12.2408
10   -12.7119
11   -12.6972
12   -12.7505
13   -12.7379
14   -12.6681
15   -12.6417
16   -12.6505
17   -12.0715
18   -12.5831
19   -12.6090
20   -12.5299
21   -12.5547
22   -12.5322
23   -12.4185
24   -12.4763


==> data/ortho_error_CGS1shift.dat <==
0 5.392023e-13
1 1.225122e-12
2 6.60894e-13
3 1.040496e-12
4 1.15245e-12
5 8.579781e-13
6 1.160903e-12
7 1.046653e-12
8 8.979032e-13
9 4.119627e-12
10 1.549466e-12
11 1.523806e-12
12 3.084648e-12
13 2.279886e-12
14 2.546558e-12
15 3.47049e-12
16 2.122855e-12
17 2.703969e-12
18 2.568166e-12
19 2.025383e-12
20 2.055308e-12
21 2.102894e-12
22 3.950827e-12
23 2.277713e-12
24 2.414203e-12


==> data/ortho_error_CGS1shift_linear.dat <==
0    -12.2682
1    -11.9118
2    -12.1799
3    -11.9828
4    -11.9384
5    -12.0665
6    -11.9352
7    -11.9802
8    -12.0468
9    -11.3851
10   -11.8098
11   -11.8171
12   -11.5108
13   -11.6421
14   -11.5940
15   -11.4596
16   -11.6731
17   -11.5680
18   -11.5904
19   -11.6935
20   -11.6871
21   -11.6772
22   -11.4033
23   -11.6425
24   -11.6172


==> data/ortho_error_CGS2noshift.dat <==
0 9.416393e-16
1 2.885993e-15
2 3.372926e-15
3 4.160762e-15
4 4.657546e-15
5 5.983344e-15
6 6.260495e-15
7 6.350177e-15
8 7.328726e-15
9 7.889667e-15
10 8.070184e-15
11 1.029411e-14
12 1.101619e-14
13 1.123066e-14
14 1.185133e-14
15 1.217397e-14
16 1.30395e-14
17 1.343453e-14
18 1.360207e-14
19 1.40219e-14
20 1.458617e-14
21 1.48286e-14
22 1.542419e-14
23 1.586461e-14
24 1.675789e-14


==> data/ortho_error_CGS2noshift_linear.dat <==
0    -15.0261
1    -14.5397
2    -14.4720
3    -14.3808
4    -14.3318
5    -14.2231
6    -14.2034
7    -14.1972
8    -14.1350
9    -14.1029
10   -14.0931
11   -13.9874
12   -13.9580
13   -13.9496
14   -13.9262
15   -13.9146
16   -13.8847
17   -13.8718
18   -13.8664
19   -13.8532
20   -13.8361
21   -13.8289
22   -13.8118
23   -13.7996
24   -13.7758


==> data/ortho_error_CGS2shift.dat <==
0 1.161242e-15
1 2.383933e-15
2 2.64386e-15
3 3.336682e-15
4 3.44955e-15
5 3.927327e-15
6 4.01917e-15
7 4.75138e-15
8 4.927947e-15
9 5.148017e-15
10 5.324544e-15
11 5.656805e-15
12 5.882477e-15
13 6.249809e-15
14 6.686235e-15
15 6.828424e-15
16 7.255934e-15
17 7.463468e-15
18 7.592978e-15
19 7.785268e-15
20 8.041975e-15
21 8.104847e-15
22 8.209585e-15
23 8.48645e-15
24 8.676725e-15


==> data/ortho_error_CGS2shift_linear.dat <==
0  -14.9351
1    -14.6227
2    -14.5778
3    -14.4767
4    -14.4622
5    -14.4059
6    -14.3959
7    -14.3232
8    -14.3073
9    -14.2884
10   -14.2737
11   -14.2474
12   -14.2304
13   -14.2041
14   -14.1748
15   -14.1657
16   -14.1393
17   -14.1271
18   -14.1196
19   -14.1087
20   -14.0946
21   -14.0913
22   -14.0857
23   -14.0713
24   -14.0616

